Neutrinos from pre-supernova in the framework of TQRPA method

We propose a new method for calculating spectra and luminosities for (anti)neutrinos produced in the pre-supernova environment by weak processes with hot nuclei. It is based on the thermal quasiparticle random phase approximation (TQRPA), that allows microscopic thermodynamically consistent calculations of the weak-interaction response of nuclei at finite temperatures. For realistic representative pre-supernova conditions from the stellar evolution code MESA, we compute (anti)neutrino luminosities and spectra arising from neutral- and charged-current weak reactions with hot $^{56}$Fe and compare them with the contribution of thermal processes. We find that the TQRPA approach produces not only a higher total luminosity of electron neutrinos (mainly born in the electron capture reaction), compared to the standard technique based on the large-scale shell model (LSSM) weak-interaction rates, but also a harder neutrino spectrum. Besides, applying the TQRPA and LSSM, we find that in the context of electron antineutrino generation, the neutral-current nuclear de-excitation (ND) process via neutrino-antineutrino pair emission is at least as important as the electron-positron pair annihilation process. We also show that flavor oscillations enhance the high-energy contribution of the ND process to the electron antineutrino flux. This could potentially be important for pre-supernova antineutrino registration by the Earth's detectors.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
